Transparency-First Medical Language Models: Datasheets, Model Cards, and End-to-End Data Provenance for Clinical NLP

We introduce TeMLM, a set of transparency-first release artifacts for clinical language models. TeMLM unifies provenance, data transparency, modeling transparency, and governance into a single, machine-checkable release bundle. We define an artifact suite (TeMLM-Card, TeMLM-Datasheet, TeMLM-Provenance) and a lightweight conformance checklist for repeatable auditing. We instantiate the artifacts on Technetium-I, a large-scale synthetic clinical NLP dataset with 498,000 notes, 7.74M PHI entity annotations across 10 types, and ICD-9-CM diagnosis labels, and report reference results for ProtactiniumBERT (about 100 million parameters) on PHI de-identification (token classification) and top-50 ICD-9 code extraction (multi-label classification). We emphasize that synthetic benchmarks are valuable for tooling and process validation, but models should be validated on real clinical data prior to deployment.

==> datasheet_completeness.dat <==
section pct
motivation 95
composition 93
collection 90
deid 88
labeling 92
missingness 90
splits 94
maintenance 86


==> deid_benchmark.dat <==
model f1
Rule-based 0.895
BioBERT 0.972
ClinicalBERT 0.976
ProtactiniumBERT-100M 0.984


==> doc_drift.dat <==
ver overall privacy splits
1 75 72 70
2 84 82 80
3 92 90 88
4 90 89 91


==> leak.dat <==
threshold pct
0.3 6.2
0.5 1.5
0.7 0.6
0.85 0.2


==> len_hist.dat <==
bin_mid count
100.0 130000
300.0 190000
500.0 100000
700.0 50000
900.0 16000
1250.0 7000
1750.0 3000
2250.0 1000
2750.0 700
3250.0 300


==> missingness.dat <==
field pct
admissionDate 0.00
dischargeDate 0.00
phiEmpty 4.00
icdEmpty 19.00
qualityMissing 0.20
noteTypeMissing 0.00


==> note_types.dat <==
type count
progress 150000
discharge 100000
radiology 90000
nursing 80000
ed 50000
consult 28000


==> phi_risk.dat <==
risk count
0 455000
1 35000
2 6000
3 1500
4 400
5 100
6 0
7 0
8 0


==> psi.dat <==
year psi
2010 0.000
2011 0.038
2012 0.054
2013 0.071
2014 0.093
2015 0.115
2016 0.143
2017 0.168
2018 0.196
2019 0.221

